Developer Discussion Topics on the Adoption and Barriers of Low Code Software Development Platforms

Low-code software development (LCSD) is an emerging approach to democratize application development for software practitioners from diverse backgrounds. LCSD platforms promote rapid application development with a drag-and-drop interface and minimal programming by hand. As it is a relatively new paradigm, it is vital to study developers' difficulties when adopting LCSD platforms. Software engineers frequently use the online developer forum Stack Overflow (SO) to seek assistance with technical issues. We observe a growing body of LCSD-related posts in SO. This paper presents an empirical study of around 33K SO posts containing discussions of 38 popular LCSD platforms. We use Topic Modeling to determine the topics discussed in those posts. Additionally, we examine how these topics are spread across the various phases of the agile software development life cycle (SDLC) and which part of LCSD is the most popular and challenging. Our study offers several interesting findings. First, we find 40 LCSD topics that we group into five categories: Application Customization, Database, and File Management, Platform Adoption, Platform Maintenance, and Third-party API Integration. Second, while the Application Customization (30\%) and Data Storage (25\%) \rev{topic} categories are the most common, inquiries relating to several other categories (e.g., the Platform Adoption \rev{topic} category) have gained considerable attention in recent years. Third, all topic categories are evolving rapidly, especially during the Covid-19 pandemic. The findings of this study have implications for all three LCSD stakeholders: LCSD platform vendors, LCSD developers/practitioners, Researchers, and Educators. Researchers and LCSD platform vendors can collaborate to improve different aspects of LCSD, such as better tutorial-based documentation, testing, and DevOps support.

==> res/SO_question.txt <==
What is the best way in Lightening Salesforce to manage the text content of the site from a single file


How do I change timezone in AppMaker Environment?

Address Search for the Google Map widget on App Maker
Casting Powerapps to Chromecast
google.script.run in App Maker: TypeError: Cannot read property 'withLogger' of undefined
Looking for education materials about App Maker
Hoy to export @expr data table to sheets in google app maker?
Is there an option in Powerapps to split a search text into individual strings and to display on a gallery only items that include “all” strings?


How to dynamically switch color themes using SASS?  [p limitation]

what are the limits on the number of envelopes you can publish manually using “Publish using csv” in Docusign application connected to salesforce


Mendix setup problem - suggested code not working
Google App Maker saving records to DB is taking 240ms per record
Dropdown Widget and Related Model

How to solve argument for parameter assistant (WatsonServicesAssistant)?

How to generate Shipment return label from Fedex api [ asking for suggestion]

Did I reinvent the wheel with multiple user access to 3rd party API within Google Apps Script?

Methods to interface Google App maker and Google Docs template and make a PDF

PowerApps - “Set Regarding” for an appointment in CRM

Is there a way to open new tab in navigation bar for custom lightning component with record name as tab label? [platform bugs]

Is there a way to open new tab in navigation bar for custom lightning component with record name as tab label?

Using Pager to rotate through Page Fragments [UI customization]
How to change height of the map element on button click?

How to include multiple import js file into another js file [general query]
Canvas PowerApp Form unable to get fields from Custom Connector returning tabular data from REST API [platform limitations]

Is it possible to use power apps to create a login page using office365 email and password for credential submission [Auth]

Maximum concurrent users in a powerapp [performance]

Is it possible to trigger ADF pipeline from Power App?
Getting “The table didn't load correctly” in PowerApps

Power Apps. Is it possible to export text input field to specific cells in an excel document or generate an excel document based off inputs?

How to get metadata of Salesforce Objects using Python if the object name is dynamic?

Table Column Resize Salesforce lightning slds [bad documentation]
ZOHO API v2 Insert Lead with Guzzle 6.2 (Laravel) using API records

Does user configuration flow across when CDS is added to the environment that has users configured and vice versa? [documentation request, dashboard]

The requested resource does not exist [error] in Salesforce. What is wrong with Salesforce? [platform issues]

PowerApps Azure Storage Connector Upload Zero Bytes [platform issues]

Error when running query against a calculated SQL model from server script in AppMaker
Continuously import data from the From responses spreadsheet into AppMaker data model [recommendation]

Powerapps SQL limitations [limitation, scalbility]

Custom API in PowerApps showing error [
Gsuite App Maker File Upload Functionality [queries on platform]

Where can i see the google sheet in which app makers saves the data [general queries on platform features]
How can I share my app made by Google App Maker with others? [deployment]

SalesForce marketing System not getting decrypted in Using java Crypto

Datasource query limit is different of page size [pagination, platform issues, documentation]
PowerApps - Excel connecivity issue [limitation of platform cant return more than 500 requests]
Loading datastore based on boolean flag

Best way to handle images in App Maker [recommendation
AppMaker strips CSS variables [platform issue]

After publishing an app, how do you find the public URL to give to your end users? [deployment accesibility]



Can two people within the same organization work on the same project at the same time [collaboration/role management]


Stop AppMaker deleting email address onSend [wrong tutorial]

What's the best free resource to learn about Ms IIS? 


General programming query asking for a fix a XML request formation related errors in PHP.
"XML error Open quote is expected for attribute "value" when programming in PHP" \footnote{https://stackoverflow.com/questions/12412269/xml-error-open-quote-is-expected-for-attribute-value-when-programming-in-php}


This is general programming question related to parsing a JSON response returned from zoho API. It was tagged zoho but the question mainly focused on debugging on JSON parsing.
"Parsing a complex JSON result with C#" \footnote{https://stackoverflow.com/questions/17126323/parsing-a-complex-json-result-with-c-sharp}

Practitioners are trying to achieve something without properly reading documentation. In the accepted answer some refered to a documentation link and how to achieve that.
"Pass a value to another screen" \footnote{https://stackoverflow.com/questions/39232599/pass-a-value-to-another-screen}



Misunderstood documentation and thought this feature is not supported by the platfrom.
"<ui:inputText> keyup returns incorrect value (one less)" \footnote{https://stackoverflow.com/questions/45834435/uiinputtext-keyup-returns-incorrect-value-one-less}

How to create a basic dropdown list with  some reference item.
"Power apps drop down" \footnote{https://stackoverflow.com/questions/41806580/power-apps-drop-down}




% Here the developer is trying to send an email from his cogigniter apps. The developers tagged the que
% "Codeigniter SMTP Email Error" \footnote{https://stackoverflow.com/questions/23234021/codeigniter-smtp-email-error}














